Linguistic Structures as Weak Supervision for Visual Scene Graph Generation

Prior work in scene graph generation requires categorical supervision at the level of triplets - subjects and objects, and predicates that relate them, either with or without bounding box information. However, scene graph generation is a holistic task: thus holistic, contextual supervision should intuitively improve performance. In this work, we explore how linguistic structures in captions can benefit scene graph generation. Our method captures the information provided in captions about relations between individual triplets, and context for subjects and objects (e.g. visual properties are mentioned). Captions are a weaker type of supervision than triplets since the alignment between the exhaustive list of human-annotated subjects and objects in triplets, and the nouns in captions, is weak. However, given the large and diverse sources of multimodal data on the web (e.g. blog posts with images and captions), linguistic supervision is more scalable than crowdsourced triplets. We show extensive experimental comparisons against prior methods which leverage instance- and image-level supervision, and ablate our method to show the impact of leveraging phrasal and sequential context, and techniques to improve localization of subjects and objects.

==> NOTES.txt <==
- in algs, show inputs/outputs
- show fig with structure that matches sections
- method is complex - say why we chose this particular framework, in light of prior related work 
- architecture - where loss is applied, what kind of loss
- section to introduce notation
- concept figure - like method figure but simpler?
- in approach, paragraph about novelty -- which parts resemble prior work, but how they're used in a new way
- contributions -- assuming our complex system works as intended, what does it enable?
- simplify subsection titles
- why is 3.2 called proposal network?
- can method figure show what happens to each proposal, i.e. what scores we assign to it?
- where do pseudo boxes come from?
- include TLDR at start of each subsection?
 - reference attention work
- right now sections seem to jumble together lots of different ideas
- sec 3.3 seems disconnected internally -- how is the transformer stuff actually used?
- VSPNet with Schuster graph?
- why would ours be better able to handle captions, compared to VSPNet?
- in approach, before talking about method, talk about what steps an approach needs to be able to do, to accomplish what we want
- why isn't grounding the same as scoring boxes for each entity/relation?
- basic: grounding, two improvements: from triplets, from connected triplets ~ captions -- what benefits each brings 

------ older

What is all the information that a caption can give us? What are the benefits?
\begin{itemize}
    \item Prior work-- using image-level triplets
    \item Captions exemplify a potential new source of supervision for vision models-- natural narratives provided by human teachers. This makes them a weaker source of information than what is used in prior work. Types of noise:
    \begin{itemize}
        \item Not all content is mentioned
        \item Some of the mentioned content is not referring to the image explicitly or not easily localizable -- how to deal with this? Use measures of visual concreteness as secondary signal in addition to fit(word, region)?
    \end{itemize}
    \item But captions also provide more information. 
    \begin{itemize}
        \item They provide context-- e.g. attributes, that make it easier to localize objects (red car is more specific than car)
        \item They allow us to link the entities in triplets
        \item Linguistic resources beyond image-text datasets: The score for Ent Rel Ent can be inferred from n-grams in non-caption text
    \end{itemize}
\end{itemize}


\ak{
Main task: SGG
Secondary task: WSOD?
\subsection{Methods compared}
Main methods:
\begin{itemize}
    \item VSPNet
    \item Visual relationship detection baselines - PPR-FCN, others
    \item What else?
    \item If adding WSOD as task -- Cap2Det
\end{itemize}
Ablations, we want to verify the contributions of the following:
\begin{itemize}
    \item Benefit of joint modeling of ``fit'' of entities and relations
    \item Benefit of approaching the problem as WSOD-like and using refinement (not really a major contribution that would impress reviewers, because based on prior work)
    \item Benefit of using captions, in addition or instead of triplets (the problem with ``instead of'' is that it would make the comparison hard since captions are in some sense noisier than triplets)
    \item Naive application of Schuster approach
    \item Just using attributes (adjectives) from captions, not full structures?
    \item VSP but using pseudo triplets from Schuster graph, or even some n-gram approach to map captions to triplets (as a baseline)
    \item Results with captioning model trained on COCO/Flickr, rather than ground-truth captions?
\end{itemize}
}


%What is the purpose of constructing scene graphs, with relations? What are some applications? Understand relationships in image, better for downstream applications (e.g. surveillance, generation, cross-modal retrieval, visual question answering, ...)

- Is it really SGG or is it the bipartite entity-relation graph from Zareian?
-  We do need to only use captions/language to have a novel enough contribution. Explicitly modeling which parts of the caption should be localized is a useful contribution too.

- Some VQA methods match scene graphs to parse trees
- Visually Grounded Neural Syntax Acquisition seems related too, concrete/abstract constituents

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> SceneGraphs - CVPR 2021 (Arxiv)/NOTES.txt <==
- in algs, show inputs/outputs
- show fig with structure that matches sections
- method is complex - say why we chose this particular framework, in light of prior related work 
- architecture - where loss is applied, what kind of loss
- section to introduce notation
- concept figure - like method figure but simpler?
- in approach, paragraph about novelty -- which parts resemble prior work, but how they're used in a new way
- contributions -- assuming our complex system works as intended, what does it enable?
- simplify subsection titles
- why is 3.2 called proposal network?
- can method figure show what happens to each proposal, i.e. what scores we assign to it?
- where do pseudo boxes come from?
- include TLDR at start of each subsection?
 - reference attention work
- right now sections seem to jumble together lots of different ideas
- sec 3.3 seems disconnected internally -- how is the transformer stuff actually used?
- VSPNet with Schuster graph?
- why would ours be better able to handle captions, compared to VSPNet?
- in approach, before talking about method, talk about what steps an approach needs to be able to do, to accomplish what we want
- why isn't grounding the same as scoring boxes for each entity/relation?
- basic: grounding, two improvements: from triplets, from connected triplets ~ captions -- what benefits each brings 

------ older

What is all the information that a caption can give us? What are the benefits?
\begin{itemize}
    \item Prior work-- using image-level triplets
    \item Captions exemplify a potential new source of supervision for vision models-- natural narratives provided by human teachers. This makes them a weaker source of information than what is used in prior work. Types of noise:
    \begin{itemize}
        \item Not all content is mentioned
        \item Some of the mentioned content is not referring to the image explicitly or not easily localizable -- how to deal with this? Use measures of visual concreteness as secondary signal in addition to fit(word, region)?
    \end{itemize}
    \item But captions also provide more information. 
    \begin{itemize}
        \item They provide context-- e.g. attributes, that make it easier to localize objects (red car is more specific than car)
        \item They allow us to link the entities in triplets
        \item Linguistic resources beyond image-text datasets: The score for Ent Rel Ent can be inferred from n-grams in non-caption text
    \end{itemize}
\end{itemize}


\ak{
Main task: SGG
Secondary task: WSOD?
\subsection{Methods compared}
Main methods:
\begin{itemize}
    \item VSPNet
    \item Visual relationship detection baselines - PPR-FCN, others
    \item What else?
    \item If adding WSOD as task -- Cap2Det
\end{itemize}
Ablations, we want to verify the contributions of the following:
\begin{itemize}
    \item Benefit of joint modeling of ``fit'' of entities and relations
    \item Benefit of approaching the problem as WSOD-like and using refinement (not really a major contribution that would impress reviewers, because based on prior work)
    \item Benefit of using captions, in addition or instead of triplets (the problem with ``instead of'' is that it would make the comparison hard since captions are in some sense noisier than triplets)
    \item Naive application of Schuster approach
    \item Just using attributes (adjectives) from captions, not full structures?
    \item VSP but using pseudo triplets from Schuster graph, or even some n-gram approach to map captions to triplets (as a baseline)
    \item Results with captioning model trained on COCO/Flickr, rather than ground-truth captions?
\end{itemize}
}


%What is the purpose of constructing scene graphs, with relations? What are some applications? Understand relationships in image, better for downstream applications (e.g. surveillance, generation, cross-modal retrieval, visual question answering, ...)

- Is it really SGG or is it the bipartite entity-relation graph from Zareian?
-  We do need to only use captions/language to have a novel enough contribution. Explicitly modeling which parts of the caption should be localized is a useful contribution too.

- Some VQA methods match scene graphs to parse trees
- Visually Grounded Neural Syntax Acquisition seems related too, concrete/abstract constituents

==> SceneGraphs - CVPR 2021 (Arxiv)/README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).

